On the Number of Non-zero Elements of Joint Degree Vectors

Joint degree vectors give the number of edges between vertices of degree $i$ and degree $j$ for $1\le i\le j\le n-1$ in an $n$-vertex graph. We find lower and upper bounds for the maximum number of nonzero elements in a joint degree vector as a function of $n$. This provides an upper bound on the number of estimable parameters in the exponential random graph model with bidegree-distribution as its sufficient statistics.

==> discrete-rel.dat <==
3 0.6666666666666667
4 0.6666666666666667
5 0.6
6 0.6
7 0.6190476
8 0.6071429
9 0.5833333
10 0.6
11 0.5818182
12 0.5909091
13 0.5769231
14 0.5824176
15 0.5809524
16 0.575
17 0.5735294
18 0.5751634
19 0.5730994
20 0.5736842
21 0.5666667
22 0.5714286
23 0.56917
24 0.5688406
25 0.5666667
26 0.5661538
27 0.5669516
28 0.5661376
29 0.5640394
30 0.5655172
31 0.5634409
32 0.5625
33 0.5625
34 0.5632799
35 0.5630252
36 0.5603175
37 0.5615616
38 0.5618777
39 0.5614035
40 0.5602564
41 0.5609756
42 0.5609756
43 0.5603544
44 0.5581395
45 0.559596
46 0.5594203
47 0.5587419
48 0.5576241
49 0.5586735
50 0.5583673
51 0.5576471
52 0.5573152
53 0.5580552
54 0.557652
55 0.5569024
56 0.5571429
57 0.5576441
58 0.5571688
59 0.5563998
60 0.5564972
61 0.5568306
62 0.5568482
63 0.5560676
64 0.5560516
65 0.5567308
66 0.5561772
67 0.5554048
68 0.5557507
69 0.556266
70 0.5556936
71 0.5549296
72 0.5555556
73 0.5555556
74 0.5553499
75 0.5545946
76 0.5554386
77 0.5553657
78 0.5547786
79 0.5543655
80 0.5550633
81 0.5549383
82 0.5543511
83 0.5542169
84 0.5547906
85 0.5546218
86 0.5540356
87 0.5541299
88 0.5545977
89 0.5543922
90 0.5538077
91 0.5540904
92 0.5542284
93 0.5539972
94 0.5534203
95 0.5538634
96 0.5539474
97 0.5536942
98 0.5531243
99 0.5537003
100 0.5537374

